GRB 161219B-SN 2016jca: a powerful stellar collapse

We report observations and analysis of the nearby gamma-ray burst GRB\,161219B (redshift $z=0.1475$) and the associated Type Ic supernova (SN) 2016jca. GRB\,161219B had an isotropic gamma-ray energy of $\sim 1.6 \times 10^{50}$\,erg. Its afterglow is likely refreshed at an epoch preceding the first photometric points (0.6\,d), which slows down the decay rates. Combined analysis of the SN light curve and multiwavelength observations of the afterglow suggest that the GRB jet was broad during the afterglow phase (full opening angle $\sim 42^\circ \pm 3^\circ$). Our spectral series shows broad absorption lines typical of GRB supernovae (SNe), which testify to the presence of material with velocities up to $\sim 0.25$c. The spectrum at 3.73\,d allows for the very early identification of a SN associated with a GRB. Reproducing it requires a large photospheric velocity ($35,000 \pm 7000$\,\kms). The kinetic energy of the SN is estimated through models to be \KE $\approx 4 \times 10^{52}$\,erg in spherical symmetry. The ejected mass in the explosion was \Mej $\approx 6.5 \pm 1.5$\,\Msun, much less than that of other GRB-SNe, demonstrating diversity among these events. The total amount of \Nifs\ in the explosion was $0.27 \pm 0.05$\,\Msun. The observed spectra require the presence of freshly synthesised \Nifs\ at the highest velocities, at least 3 times more than a standard GRB-SN. We also find evidence for a decreasing \Nifs\ abundance as a function of decreasing velocity. This suggests that SN\,2016jca was a highly aspherical explosion viewed close to on-axis, powered by a compact remnant. Applying a typical correction for asymmetry, the energy of SN\,2016jca was $\sim$ (1--3) $\times 10^{52}$\,erg, confirming that most of the energy produced by GRB-SNe goes into the kinetic energy of the SN ejecta.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
